Quantum search algorithm for similar subgraph identification under fixed edge removal

We introduce a novel quantum algorithm for similar subgraph identification in form of an NP-hard cardinality-constrained binary quadratic optimization problem. Given a weighted reference graph with Laplacian $\boldsymbol{B}$, our algorithm determines the subgraph featuring Laplacian $\boldsymbol{B'}$ on the same vertex set, but $x$ out of $N$ inactive edges, minimizing the Frobenius distance $||\boldsymbol{B} - \boldsymbol{B'}||_\mathrm{F}^2$. We represent the $\binom{N}{x}$ graph topologies by an equal-weight superposition in form of a Dicke state, enabling controlled transformations applied to the quantum state associated with the vectorized Laplacian of the reference graph. Combined with amplitude estimation and a minimum finding approach, our algorithm provides a polynomial speed up $\mathcal{O}(\sqrt{N^{x}/x!}N\log\log N)$ compared to $\mathcal{O}(N^{x+1}/x!)$ of classical brute-force search algorithms. We demonstrate the application of our method on standard test cases, which represent electric power grids, by reconstructing $||\boldsymbol{B} -\boldsymbol{B'}||_\mathrm{F}^2$ from measurements and show how our approach can be additionally used to calculate energy functional like quadratic forms of the Laplacians with respect to a given vector.

==> diff.csv <==
num_shots,mean,$25^{th}$-percentile,percentile,percentile
10000.0,0.020046853549284788,0.014002184396667196,0.020913230232321396,0.023377877013523597
20000.0,0.01419359086213651,0.011647057612476652,0.01377266035537535,0.01669222325625873
50000.0,0.00887831435229604,0.006766701305826352,0.008110106384571599,0.010497965051220049
100000.0,0.007099832685371281,0.005640967960427602,0.0074267264677395,0.008676217484388227
200000.0,0.003938050923256861,0.003033877195908628,0.0036633769705364033,0.0052091947336137
500000.0,0.00256765561888774,0.0017446292207689775,0.002313007192682448,0.0029661001321182757
1000000.0,0.0019817361935262094,0.0017196050286308008,0.0019804639552560965,0.002353298759029624
2000000.0,0.0014889782165644501,0.0010705844181072002,0.0015136775738118008,0.0017435943242636504
5000000.0,0.0009546624004290198,0.0007677556908124972,0.0008940818985861479,0.0011045411862164768

